EnvId: A Metric Learning Approach for Forensic Few-Shot Identification of Unseen Environments

Audio recordings may provide important evidence in criminal investigations. One such case is the forensic association of a recorded audio to its recording location. For example, a voice message may be the only investigative cue to narrow down the candidate sites for a crime. Up to now, several works provide supervised classification tools for closed-set recording environment identification under relatively clean recording conditions. However, in forensic investigations, the candidate locations are case-specific. Thus, supervised learning techniques are not applicable without retraining a classifier on a sufficient amount of training samples for each case and respective candidate set. In addition, a forensic tool has to deal with audio material from uncontrolled sources with variable properties and quality. In this work, we therefore attempt a major step towards practical forensic application scenarios. We propose a representation learning framework called EnvId, short for environment identification. EnvId avoids case-specific retraining by modeling the task as a few-shot classification problem. We demonstrate that EnvId can handle forensically challenging material. It provides good quality predictions even under unseen signal degradations, out-of-distribution reverberation characteristics or recording position mismatches.

==> svg-inkscape/encodec_br_1_5_bar_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20ef0f, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'encodec_br_1_5_bar_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{283.46456693bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \fontsize{13}{14}\selectfont
    \put(0,0){\includegraphics[width=\unitlength,page=1]{encodec_br_1_5_bar_svg-tex.pdf}}%
    \put(0.1947,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 1\end{tabular}}}}%
    \put(0.4887,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 2\end{tabular}}}}%
    \put(0.7826,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 3\end{tabular}}}}%
    \put(0.0201,0.1799){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.5\end{tabular}}}}%
    \put(0.0201,0.2571){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0.0201,0.3342){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.7\end{tabular}}}}%
    \put(0.0201,0.4112){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.8\end{tabular}}}}%
    \put(0.0201,0.4883){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.9\end{tabular}}}}%
    \put(0.0518,0.5654){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{encodec_br_1_5_bar_svg-tex.pdf}}%
    \put(0.1819,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Gamper$^\star$\end{tabular}}}}%
    \put(0.4361,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GamperCNN\end{tabular}}}}%
    \put(0.7643,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Götz\end{tabular}}}}%
    \put(0.3229,0.0717){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}bitrate = 1.5 kbps\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/encodec_br_24_bar_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20ef0f, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'encodec_br_24_bar_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{283.46456693bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \fontsize{13}{14}\selectfont
    \put(0,0){\includegraphics[width=\unitlength,page=1]{encodec_br_24_bar_svg-tex.pdf}}%
    \put(0.1947,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 1\end{tabular}}}}%
    \put(0.4887,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 2\end{tabular}}}}%
    \put(0.7826,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 3\end{tabular}}}}%
    \put(0.0201,0.1799){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.5\end{tabular}}}}%
    \put(0.0201,0.2571){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0.0201,0.3342){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.7\end{tabular}}}}%
    \put(0.0201,0.4112){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.8\end{tabular}}}}%
    \put(0.0201,0.4883){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.9\end{tabular}}}}%
    \put(0.0518,0.5654){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{encodec_br_24_bar_svg-tex.pdf}}%
    \put(0.1819,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Gamper$^\star$\end{tabular}}}}%
    \put(0.4361,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GamperCNN\end{tabular}}}}%
    \put(0.7643,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Götz\end{tabular}}}}%
    \put(0.3229,0.0717){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}bitrate = 24 kbps\end{tabular}}}}%
    \put(0.0,0.3){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Accuracy\end{tabular}}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/encodec_br_6_bar_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20ef0f, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'encodec_br_6_bar_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{283.46456693bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \fontsize{13}{14}\selectfont
    \put(0,0){\includegraphics[width=\unitlength,page=1]{encodec_br_6_bar_svg-tex.pdf}}%
    \put(0.1947,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 1\end{tabular}}}}%
    \put(0.4887,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 2\end{tabular}}}}%
    \put(0.7826,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 3\end{tabular}}}}%
    \put(0.0201,0.1799){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.5\end{tabular}}}}%
    \put(0.0201,0.2571){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0.0201,0.3342){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.7\end{tabular}}}}%
    \put(0.0201,0.4112){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.8\end{tabular}}}}%
    \put(0.0201,0.4883){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.9\end{tabular}}}}%
    \put(0.0518,0.5654){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{encodec_br_6_bar_svg-tex.pdf}}%
    \put(0.1819,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Gamper$^\star$\end{tabular}}}}%
    \put(0.4361,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GamperCNN\end{tabular}}}}%
    \put(0.7643,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Götz\end{tabular}}}}%
    \put(0.3229,0.0717){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}bitrate = 6 kbps\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/hall-big-proportions_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20ef0f, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'hall-big-proportions_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{460.79998779bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75000003)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{hall-big-proportions_svg-tex.pdf}}%
      \put(0.38005306,0.03){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize Room Width\end{tabular}}}}%
    \put(0.3305306,0.25){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} \rotatebox{90}{\scriptsize Room Length}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/multi_compr_double_bar_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20ef0f, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'multi_compr_double_bar_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{283.46456693bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \fontsize{13}{14}\selectfont
    \put(0,0){\includegraphics[width=\unitlength,page=1]{multi_compr_double_bar_svg-tex.pdf}}%
    \put(0.2145,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 1\end{tabular}}}}%
    \put(0.5006,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 2\end{tabular}}}}%
    \put(0.7866,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 3\end{tabular}}}}%
    \put(0.0439,0.1799){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.8\end{tabular}}}}%
    \put(0.0201,0.2571){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.84\end{tabular}}}}%
    \put(0.0201,0.3342){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.88\end{tabular}}}}%
    \put(0.0201,0.4112){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.92\end{tabular}}}}%
    \put(0.0201,0.4883){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.96\end{tabular}}}}%
    \put(0.0756,0.5654){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{multi_compr_double_bar_svg-tex.pdf}}%
    \put(0.1819,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Gamper$^\star$\end{tabular}}}}%
    \put(0.4361,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GamperCNN\end{tabular}}}}%
    \put(0.7643,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Götz\end{tabular}}}}%
    \put(0.3148,0.0717){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Double Compression\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/multi_compr_single_bar_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20ef0f, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'multi_compr_single_bar_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{283.46456693bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \fontsize{13}{14}\selectfont
    \put(0,0){\includegraphics[width=\unitlength,page=1]{multi_compr_single_bar_svg-tex.pdf}}%
    \put(0.2145,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 1\end{tabular}}}}%
    \put(0.5006,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 2\end{tabular}}}}%
    \put(0.7866,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 3\end{tabular}}}}%
    \put(0.0439,0.1799){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.8\end{tabular}}}}%
    \put(0.0201,0.2571){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.84\end{tabular}}}}%
    \put(0.0201,0.3342){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.88\end{tabular}}}}%
    \put(0.0201,0.4112){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.92\end{tabular}}}}%
    \put(0.0201,0.4883){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.96\end{tabular}}}}%
    \put(0.0756,0.5654){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{multi_compr_single_bar_svg-tex.pdf}}%
    \put(0.1819,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Gamper$^\star$\end{tabular}}}}%
    \put(0.4361,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GamperCNN\end{tabular}}}}%
    \put(0.7643,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Götz\end{tabular}}}}%
    \put(0.3227,0.0717){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Single Compression\end{tabular}}}}%
    \put(0.0,0.3){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Accuracy\end{tabular}}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/multi_compr_triple_bar_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20ef0f, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'multi_compr_triple_bar_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{283.46456693bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \fontsize{13}{14}\selectfont
    \put(0,0){\includegraphics[width=\unitlength,page=1]{multi_compr_triple_bar_svg-tex.pdf}}%
    \put(0.2145,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 1\end{tabular}}}}%
    \put(0.5006,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 2\end{tabular}}}}%
    \put(0.7866,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 3\end{tabular}}}}%
    \put(0.0439,0.1799){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.8\end{tabular}}}}%
    \put(0.0201,0.2571){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.84\end{tabular}}}}%
    \put(0.0201,0.3342){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.88\end{tabular}}}}%
    \put(0.0201,0.4112){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.92\end{tabular}}}}%
    \put(0.0201,0.4883){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.96\end{tabular}}}}%
    \put(0.0756,0.5654){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{multi_compr_triple_bar_svg-tex.pdf}}%
    \put(0.1819,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Gamper$^\star$\end{tabular}}}}%
    \put(0.4361,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GamperCNN\end{tabular}}}}%
    \put(0.7643,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Götz\end{tabular}}}}%
    \put(0.328,0.0717){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Triple Compression\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/noise_snr_0_bar_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20ef0f, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'noise_snr_0_bar_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{283.46456693bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \fontsize{13}{14}\selectfont
    \put(0,0){\includegraphics[width=\unitlength,page=1]{noise_snr_0_bar_svg-tex.pdf}}%
    \put(0.2145,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 1\end{tabular}}}}%
    \put(0.5006,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 2\end{tabular}}}}%
    \put(0.7866,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 3\end{tabular}}}}%
    \put(0.0439,0.1799){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0.0201,0.2281){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.65\end{tabular}}}}%
    \put(0.0439,0.2763){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.7\end{tabular}}}}%
    \put(0.0201,0.3245){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.75\end{tabular}}}}%
    \put(0.0439,0.3727){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.8\end{tabular}}}}%
    \put(0.0201,0.4208){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.85\end{tabular}}}}%
    \put(0.0439,0.4691){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.9\end{tabular}}}}%
    \put(0.0201,0.5172){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.95\end{tabular}}}}%
    \put(0.0756,0.5654){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{noise_snr_0_bar_svg-tex.pdf}}%
    \put(0.1819,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Gamper$^\star$\end{tabular}}}}%
    \put(0.4361,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GamperCNN\end{tabular}}}}%
    \put(0.7643,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Götz\end{tabular}}}}%
    \put(0.3231,0.0717){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}SNR = 0 dB\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/noise_snr_25_bar_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20ef0f, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'noise_snr_25_bar_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{283.46456693bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \fontsize{13}{14}\selectfont
    \put(0,0){\includegraphics[width=\unitlength,page=1]{noise_snr_25_bar_svg-tex.pdf}}%
    \put(0.2145,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 1\end{tabular}}}}%
    \put(0.5006,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 2\end{tabular}}}}%
    \put(0.7866,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 3\end{tabular}}}}%
    \put(0.0439,0.1799){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0.0201,0.2281){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.65\end{tabular}}}}%
    \put(0.0439,0.2763){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.7\end{tabular}}}}%
    \put(0.0201,0.3245){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.75\end{tabular}}}}%
    \put(0.0439,0.3727){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.8\end{tabular}}}}%
    \put(0.0201,0.4208){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.85\end{tabular}}}}%
    \put(0.0439,0.4691){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.9\end{tabular}}}}%
    \put(0.0201,0.5172){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.95\end{tabular}}}}%
    \put(0.0756,0.5654){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{noise_snr_25_bar_svg-tex.pdf}}%
    \put(0.1819,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Gamper$^\star$\end{tabular}}}}%
    \put(0.4361,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GamperCNN\end{tabular}}}}%
    \put(0.7643,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Götz\end{tabular}}}}%
    \put(0.323,0.0717){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}SNR = 25 dB\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/noise_snr_50_bar_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20ef0f, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'noise_snr_50_bar_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{283.46456693bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \fontsize{13}{14}\selectfont
    \put(0,0){\includegraphics[width=\unitlength,page=1]{noise_snr_50_bar_svg-tex.pdf}}%
    \put(0.2145,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 1\end{tabular}}}}%
    \put(0.5006,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 2\end{tabular}}}}%
    \put(0.7866,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 3\end{tabular}}}}%
    \put(0.0439,0.1799){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0.0201,0.2281){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.65\end{tabular}}}}%
    \put(0.0439,0.2763){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.7\end{tabular}}}}%
    \put(0.0201,0.3245){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.75\end{tabular}}}}%
    \put(0.0439,0.3727){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.8\end{tabular}}}}%
    \put(0.0201,0.4208){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.85\end{tabular}}}}%
    \put(0.0439,0.4691){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.9\end{tabular}}}}%
    \put(0.0201,0.5172){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.95\end{tabular}}}}%
    \put(0.0756,0.5654){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{noise_snr_50_bar_svg-tex.pdf}}%
    \put(0.1819,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Gamper$^\star$\end{tabular}}}}%
    \put(0.4361,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GamperCNN\end{tabular}}}}%
    \put(0.7643,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Götz\end{tabular}}}}%
    \put(0.3228,0.0717){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}SNR = 50 dB\end{tabular}}}}%
    \put(0.0,0.3){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Accuracy\end{tabular}}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/rectangle-big-proportions_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20ef0f, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rectangle-big-proportions_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{460.79998779bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75000003)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rectangle-big-proportions_svg-tex.pdf}}%
          \put(0.37005306,0.03){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize Room Width\end{tabular}}}}%
    \put(0.2015306,0.25){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} \rotatebox{90}{\scriptsize Room Length}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/rmse_per_absorption_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20ef0f, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rmse_per_absorption_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{354.84094575bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.525004)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
     \fontsize{13}{14}\selectfont
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rmse_per_absorption_svg-tex.pdf}}%
    \put(0.13692283,0.10680622){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.1\end{tabular}}}}%
    \put(0.24620546,0.10680622){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0.35556797,0.10680622){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.3\end{tabular}}}}%
    \put(0.4648506,0.10680622){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.4\end{tabular}}}}%
    \put(0.57413323,0.10680622){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.5\end{tabular}}}}%
    \put(0.68341586,0.10680622){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0.79277838,0.10680622){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.7\end{tabular}}}}%
    \put(0.90206101,0.10680622){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.8\end{tabular}}}}%
    \put(0.02005113,0.14475158){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.00\end{tabular}}}}%
    \put(0.02005113,0.19947278){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.10\end{tabular}}}}%
    \put(0.02005113,0.25419398){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.20\end{tabular}}}}%
    \put(0.02005113,0.30883529){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.30\end{tabular}}}}%
    \put(0.02005113,0.36355649){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.40\end{tabular}}}}%
    \put(0.02005113,0.41819781){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{rmse_per_absorption_svg-tex.pdf}}%
    \put(0.23765777,0.46517017){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Clean\end{tabular}}}}%
    \put(0.49057356,0.46517017){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Compr.\end{tabular}}}}%
    \put(0.76665599,0.46517017){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Noise\end{tabular}}}}%
  \put(0.36363635,0.04753158){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}absorption coefficient $c_a$\end{tabular}}}}%
  \put(0.00668983,0.25){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}RMSE\end{tabular}}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/square-big_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20ef0f, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'square-big_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{460.79998779bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75000003)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{square-big_svg-tex.pdf}}%
%     \put(0.35005306,0.03){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize Room Width $w_r \in [0.8\cdot l_r, 1\cdot l_r]$\end{tabular}}}}%
%    \put(0.1005306,0.25){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} \rotatebox{90}{\scriptsize Room Length $l_r \in [1, 50]$\,m}\end{tabular}}}}%
     \put(0.35005306,0.03){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize Room Width\end{tabular}}}}%
\put(0.1105306,0.25){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} \rotatebox{90}{\scriptsize Room Length}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/vorbis_br_16_bar_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20ef0f, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'vorbis_br_16_bar_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{283.46456693bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \fontsize{13}{14}\selectfont
    \put(0,0){\includegraphics[width=\unitlength,page=1]{vorbis_br_16_bar_svg-tex.pdf}}%
    \put(0.2145,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 1\end{tabular}}}}%
    \put(0.5006,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 2\end{tabular}}}}%
    \put(0.7866,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 3\end{tabular}}}}%
    \put(0.0439,0.1799){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.9\end{tabular}}}}%
    \put(0.0201,0.2571){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.92\end{tabular}}}}%
    \put(0.0201,0.3342){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.94\end{tabular}}}}%
    \put(0.0201,0.4112){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.96\end{tabular}}}}%
    \put(0.0201,0.4883){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.98\end{tabular}}}}%
    \put(0.0756,0.5654){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{vorbis_br_16_bar_svg-tex.pdf}}%
    \put(0.1819,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Gamper$^\star$\end{tabular}}}}%
    \put(0.4361,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GamperCNN\end{tabular}}}}%
    \put(0.7643,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Götz\end{tabular}}}}%
    \put(0.3231,0.0717){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}bitrate = 16 kbps\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/vorbis_br_64_bar_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20ef0f, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'vorbis_br_64_bar_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{283.46456693bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \fontsize{13}{14}\selectfont
    \put(0,0){\includegraphics[width=\unitlength,page=1]{vorbis_br_64_bar_svg-tex.pdf}}%
    \put(0.2145,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 1\end{tabular}}}}%
    \put(0.5006,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 2\end{tabular}}}}%
    \put(0.7866,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 3\end{tabular}}}}%
    \put(0.0439,0.1799){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.9\end{tabular}}}}%
    \put(0.0201,0.2571){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.92\end{tabular}}}}%
    \put(0.0201,0.3342){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.94\end{tabular}}}}%
    \put(0.0201,0.4112){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.96\end{tabular}}}}%
    \put(0.0201,0.4883){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.98\end{tabular}}}}%
    \put(0.0756,0.5654){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{vorbis_br_64_bar_svg-tex.pdf}}%
    \put(0.1819,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Gamper$^\star$\end{tabular}}}}%
    \put(0.4361,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GamperCNN\end{tabular}}}}%
    \put(0.7643,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Götz\end{tabular}}}}%
    \put(0.3231,0.0717){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}bitrate = 64 kbps\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/vorbis_br_78_bar_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20ef0f, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'vorbis_br_78_bar_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{283.46456693bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \fontsize{13}{14}\selectfont
    \put(0,0){\includegraphics[width=\unitlength,page=1]{vorbis_br_78_bar_svg-tex.pdf}}%
    \put(0.2145,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 1\end{tabular}}}}%
    \put(0.5006,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 2\end{tabular}}}}%
    \put(0.7866,0.1324){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Top 3\end{tabular}}}}%
    \put(0.0439,0.1799){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.9\end{tabular}}}}%
    \put(0.0201,0.2571){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.92\end{tabular}}}}%
    \put(0.0201,0.3342){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.94\end{tabular}}}}%
    \put(0.0201,0.4112){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.96\end{tabular}}}}%
    \put(0.0201,0.4883){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.98\end{tabular}}}}%
    \put(0.0756,0.5654){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{vorbis_br_78_bar_svg-tex.pdf}}%
    \put(0.1819,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Gamper$^\star$\end{tabular}}}}%
    \put(0.4361,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GamperCNN\end{tabular}}}}%
    \put(0.7643,0.6145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Götz\end{tabular}}}}%
    \put(0.323,0.0717){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}bitrate = 78.4 kbps\end{tabular}}}}%
    \put(0.0,0.3){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Accuracy\end{tabular}}}}}%
  \end{picture}%
\endgroup%

